Modeling the Carbon Footprint of HPC: The Top 500 and EasyC

Climate change is a critical concern for HPC systems, but GHG protocol carbon-emission accounting methodologies are difficult for a single system, and effectively infeasible for a collection of systems. As a result, there is no HPC-wide carbon reporting, and even the largest HPC sites do not do GHG protocol reporting. We assess the carbon footprint of HPC, focusing on the Top 500 systems. The key challenge lies in modeling the carbon footprint with limited data availability. With the disclosed top500 website data, and using a new tool, EasyC, we were able to model the operational carbon of 391 HPC systems and the embodied carbon of 283 HPC systems. We further show how this coverage can be enhanced by exploiting additional public information. With improved coverage, then interpolation is used to produce the first carbon footprint estimates of the Top 500 HPC systems. They are 1.4 million MT CO2e operational carbon (1 Year) and 1.9 million MT CO2e embodied carbon. We also project how the Top 500's carbon footprint will increase through 2030. A key enabler is the EasyC tool which models carbon footprint with only a few data metrics. We explore availability of data and enhancement, showing that coverage can be increased to 98% of Top 500 systems for operational and 80.8% of the systems for embodied emissions.

==> results/top500_final_carbon_avg.csv <==
TOP500 Rank,System Name,OC top500.org,OC +public info,OC +interpolated,EM top500.org,EM +public info,EM +interpolated
1,El Capitan,71590,55360,55360,,51561,51561
2,Frontier,59552,60041,60041,,133225,133225
3,Aurora,93656,108479,108479,,138495,138495
4,Eagle,,3049,3049,,,55495
5,HPC6,18386,18386,18386,,14493,14493
6,Supercomputer Fugaku,97058,75642,75642,51058,51058,51058
7,Alps,2047,2047,2047,,15832,15832
8,LUMI,3785,3785,3785,,19935,19935
9,Leonardo,16285,16285,16285,,19359,19359
10,Tuolumne,8196,5727,5727,,5334,5334
11,MareNostrum 5 ACC,3614,3614,3614,,7975,7975
12,Eos NVIDIA DGX SuperPOD,,7667,7667,,2292,2292
13,Venado,4021,4029,4029,,,10043
14,Sierra,18002,11833,11833,,31396,31396
15,Sunway TaihuLight,54944,54944,54944,,,7252
16,CHIE-3,,8370,8370,,,7444
17,CHIE-2,,4475,4475,,,7391
18,JETI - JUPITER Exascale Transition Instrument,2992,2992,2992,,1916,1916
19,Perlmutter,7127,4685,4685,,7051,7051
20,El Dorado,2686,2910,2910,,1778,1778
21,Gefion,2061,1610,1610,,3397,3397
22,CEA-HE,436,436,436,,1337,1337
23,Selene,6404,6404,6404,,35285,35285
24,Tianhe-2A,66064,66064,66064,,7503,7503
25,SuperPOD,,299,299,,,6117
26,Explorer-WUS3,,,8394,,,6551
27,Jean Zay H100,,451,451,,2297,2297
28,Miyabi-G,3192,3722,3722,1020,2134,2134
29,ISEG,2433,703,703,,,5568
30,Adastra,326,326,326,,1882,1882
31,Ubilink,3923,3923,3923,,804,804
32,Reindeer,,203,203,,,4481
33,JUWELS Booster Module,4027,4027,4027,,4753,4753
34,Israel-1,,5259,5259,,1019,1019
35,MareNostrum 5 GPP,4999,4999,4999,20546,22614,22614
36,TSUBAME4.0,2648,3087,3087,,2917,2917
37,GMO GPU Cloud,,1714,1714,,823,823
38,Shaheen III - CPU,20177,20177,20177,16051,12874,12874
39,HPC5,4894,4894,4894,,3163,3163
40,Sejong,,2931,2931,,,7028
41,kakaocloud,,411,411,,,5470
42,Voyager-EUS2,,,5203,,,5725
43,Crossroads,15208,15237,15237,18707,19468,19468
44,PITAGORA,,183,183,,,5068
45,Setonix – GPU,1807,1319,1319,,1091,1091
46,Discovery 5,2333,2333,2333,,,5924
47,Polaris,,2826,2826,,4478,4478
48,SSC-21,,284,284,,,5423
49,rzAdams,939,636,636,,593,593
50,MUSICA Phase 1,,832,832,,2261,2261
N/A,Avg of 51-100,3603,2373,2275,5707,3709,3540
N/A,Avg of 101-150,2057,1830,1827,4076,3593,3483
N/A,Avg of 151-200,2268,2010,2010,3100,2326,2412
N/A,Avg of 201-250,1490,1300,1285,2619,2067,2056
N/A,Avg of 251-300,1636,1365,1365,2069,1823,1828
N/A,Avg of 301-350,2169,2029,2029,2252,2020,1979
N/A,Avg of 351-400,1432,1371,1371,2281,2169,2182
N/A,Avg of 401-450,2841,2063,2063,2325,2201,2150
N/A,Avg of 451-500,1348,1189,1185,2494,2447,2459
N/A,Total of Top 500,1331904,1369915,1393725,857197,1527678,1881797

==> results/top500_res.csv <==
TOP500 Rank,System Name,Site,Location,Operational Carbon (KgCO2eq),Embodied Carbon (KgCO2eq),Amortized Carbon (KgCO2eq\\/Year)
1,El Capitan,DOE/NNSA/LLNL,"Livermore, California, United States",55360396.8,3038335.42,3038335.42
2,Frontier,DOE/SC/Oak Ridge National Laboratory,"Oak Ridge, Tennessee, United States",60041292.29,7850633.01,1962658.2525
3,Aurora,DOE/SC/Argonne National Laboratory,"Lemont, Illinois, United States",108479242.75,8161145.53,4080572.765
4,Eagle,Microsoft Azure,United States,3049379.83,0.0,0.0
5,HPC6,Eni S.p.A.,"Ferrera Erbognone, Italy",18386472.49,854054.86,854054.86
6,Fugaku,RIKEN Center for Computational Science,"Kobe, Honshu, Japan",75641703.19,3008734.35,601746.87
7,Alps,Swiss National Supercomputing Centre (CSCS),Switzerland,2046924.67,932938.14,932938.14
8,LUMI,EuroHPC/CSC,"Kajaani, Finland",3785149.19,1174712.43,587356.215
9,Leonardo,EuroHPC/CINECA,"Bologna, Italy",16284726.73,1140783.34,570391.67
10,Tuolumne,DOE/NNSA/LLNL,"Livermore, California, United States",5726937.6,314310.56,314310.56
11,MareNostrum 5 ACC,EuroHPC/BSC,"Barcelona, Spain",3614050.83,469958.66,234979.33
12,Eos NVIDIA DGX SuperPOD,NVIDIA Corporation,United States,7667012.14,135043.89,67521.945
13,Venado,DOE/NNSA/LANL,"Los Alamos, New Mexico, United States",4028921.77,0.0,0.0
14,Sierra,DOE/NNSA/LLNL,"Livermore, California, United States",11832934.84,1850079.09,264297.0128571429
15,Sunway TaihuLight,National Supercomputing Center in Wuxi,"Wuxi, China",54943646.88,0.0,0.0
16,CHIE-3,SoftBank Corp.,Japan,8370263.99,0.0,0.0
17,CHIE-2,SoftBank Corp.,Japan,4474853.17,0.0,0.0
18,JETI - JUPITER EXASCALE TRANSITION INSTRUMENT,EuroHPC/FZJ,"Jülich, Germany",2991725.74,112917.72,112917.72
19,Perlmutter,DOE/SC/LBNL/NERSC,"Berkeley, California, United States",4684953.12,415503.97,103875.9925
20,El Dorado,Sandia National Laboratories,"Albuquerque, New Mexico, United States",2909721.6,104770.19,104770.19
21,Gefion,Danish Centre for AI Innovation,"Copenhagen, East Denmark, Denmark",1609521.75,200177.78,200177.78
22,CEA-HE,Commissariat a l'Energie Atomique (CEA),France,436277.22,78795.6,78795.6
23,Selene ,NVIDIA Corporation,United States,6403697.64,2079270.66,415854.132
24,Tianhe-2A,National Super Computer Center in Guangzhou,"Guangzhou, China",66063917.87,442136.28,63162.32571428572
25,SuperPOD,Core42,"Abu Dhabi, United Arab Emirates",298736.32,0.0,0.0
26,Explorer-WUS3,Microsoft Azure,United States,0.0,0.0,0.0
27,Jean Zay H100 ,CNRS/IDRIS-GENCI,France,450784.41,135381.04,135381.04
28,Miyabi-G,Joint Center for Advanced High Performance Computing,"Tokyo, Japan",3721651.66,125763.46,125763.46
29,ISEG,Nebius,"Mäntsälä, Uusimaa, Finland",703042.56,0.0,0.0
30,Adastra,Grand Equipement National de Calcul Intensif - Centre Informatique National de l'Enseignement Suprieur (GENCI-CINES),"Montpellier, France",326050.88,110928.14,36976.04666666667
31,Ubilink - ASUS ESC N8-E11 Cluster,"Ubilink.AI CO., LTD",Taiwan,3922652.66,47381.83,47381.83
32,Reindeer,Microsoft Azure,United States,203291.99,0.0,0.0
33,JUWELS Booster Module,Forschungszentrum Juelich (FZJ),"Jülich, Germany",4026842.03,280111.96,56022.39200000001
34,Israel-1,NVIDIA Corporation,Israel,5259251.71,60019.51,30009.755
35,MareNostrum 5 GPP,EuroHPC/BSC,"Barcelona, Spain",4999224.08,1332612.07,666306.035
36,TSUBAME4.0,"CII, Institute of Science Tokyo","Tokyo, Japan",3087323.94,171869.4,171869.4
37,GMO GPU Cloud,GMO GPU Cloud,Japan,1713980.76,48496.44,48496.44
38,SHAHEEN III - CPU,King Abdullah University of Science and Technology,"Thuwal, Saudi Arabia",20177329.46,758648.48,379324.24
39,HPC5,Eni S.p.A.,"Ferrera Erbognone, Italy",4894214.77,186367.17,37273.434
40,Sejong,NAVER Corp,South Korea,2930905.66,0.0,0.0
41,kakaocloud,Kakao Enterprise,South Korea,411129.78,0.0,0.0
42,Voyager-EUS2,Microsoft Azure,United States,0.0,0.0,0.0
43,Crossroads,DOE/NNSA/LANL/SNL,"Los Alamos, New Mexico, United States",15237023.88,1147201.81,573600.905
44,PITAGORA,CINECA,"Bologna, Italy",182541.3,0.0,0.0
45,Setonix – GPU,"Pawsey Supercomputing Centre, Kensington, Western Australia","Kensington, Western Australia, Australia",1319388.1,64303.4,21434.466666666667
46,Discovery 5,ExxonMobil,United States,2333017.58,0.0,0.0
47,Polaris,DOE/SC/Argonne National Laboratory,"Lemont, Illinois, United States",2825625.6,263856.13,65964.0325
48,SSC-21,Samsung Electronics,South Korea,283913.56,0.0,0.0
49,rzAdams,DOE/NNSA/LLNL,"Livermore, California, United States",636326.4,34923.4,34923.4
50,MUSICA Phase 1,MUSICA,Austria,832007.7,133248.04,133248.04
51,Capella,"TU Dresden, ZIH","Dresden, Germany",1015235.67,82461.21,82461.21
52,Frontera,Texas Advanced Computing Center/Univ. of Texas,"Austin, Texas, United States",8896134.6,806881.77,134480.295
53,Yep1,Ahrefs US DC,United States,106728.29,0.0,0.0
54,BioHive-2,Recursion,United States,838579.45,14770.43,14770.43
55,CEA-HF,Commissariat a l'Energie Atomique (CEA),France,1754828.71,592889.64,148222.41
56,Dammam-7,Saudi Aramco,Saudi Arabia,1129336.66,0.0,0.0
57,TAIPEI-1,NVIDIA Corporation,Taiwan,164828.16,1144.36,1144.36
58,Wisteria/BDEC-01 (Odyssey),"Information Technology Center, The University of Tokyo","Tokyo, Japan",5555381.76,145349.49,36337.3725
59,DeepL Mercury,DeepL SE Super POD Cluster Mercury,Sweden,12128.21,0.0,0.0
60,Chervonenkis,Yandex,Russia,1925875.77,133923.68,33480.92
61,Piz Daint,Swiss National Supercomputing Centre (CSCS),"Lugano, Switzerland",685058.91,162052.27,20256.53375
62,ARCHER2,EPSRC/University of Edinburgh,"Edinburgh, United Kingdom",2291531.9,526383.37,131595.8425
63,Titan,SK Telecom,South Korea,248926.23,0.0,0.0
64,SuperMUC-NG,Leibniz Rechenzentrum,"Garching, Germany",3549752.71,289152.78,41307.54
65,Dawn,University of Cambridge,"Cambridge, United Kingdom",689632.05,164466.42,82233.21
66,Hawk,HLRS - Höchstleistungsrechenzentrum Stuttgart,"Stuttgart, Germany",8915078.85,323528.76,64705.752
67,Ghawar-1,Saudi Aramco,Saudi Arabia,8495717.67,459939.95,114984.9875
68,Frontier TDS,DOE/SC/Oak Ridge National Laboratory,"Oak Ridge, Tennessee, United States",813374.27,106811.33,26702.8325
69,Helios GPU,Cyfronet,"Kraków, Poland",1561148.61,38178.27,19089.135
70,Pégaso,Petróleo Brasileiro S.A,Brazil,745861.37,0.0,0.0
71,Kestrel GPU,National Renewable Energy Laboratory,"Golden, Colorado, United States",1535444.95,108065.27,108065.27
72,Lassen,DOE/NNSA/LLNL,"Livermore, California, United States",1990683.51,199789.17,28541.31
73,Guru,Korea Meteorological Administration,South Korea,9452314.15,397146.93,99286.7325
74,Maru,Korea Meteorological Administration,South Korea,9452314.15,397146.93,99286.7325
75,PANGEA III,Total Exploration Production,France,483690.97,0.0,0.0
76,AOBA-S,"Cyberscience Center, Tohoku University","Sendai, Tohoku, Japan",4681467.41,0.0,0.0
77,HiPerGator AI,University of Florida,"Gainesville, Florida, United States",2188526.08,566017.66,141504.415
78,SuperMUC-NG Phase 2,Leibniz Rechenzentrum,"Garching, Germany",1656870.82,105088.07,52544.035
79,Helma,Universitaet Erlangen - Regionales Rechenzentrum Erlangen,"Erlangen, Germany",771304.29,205428.72,205428.72
80,TOKI-SORA,Japan Aerospace eXploration Agency,Japan,2617716.07,109012.11,21802.422
81,Pioneer-WUS2,Microsoft Azure,United States,0.0,0.0,0.0
82,Pioneer-WEU,Microsoft Azure,Netherlands,0.0,0.0,0.0
83,Pioneer-EUS,Microsoft Azure,United States,0.0,0.0,0.0
84,Pioneer-SCUS,Microsoft Azure,United States,0.0,0.0,0.0
85,Kempner,Harvard University,"Holyoke, Massachusetts, United States",2389779.58,275712.97,275712.97
86,Galushkin,Yandex,Russia,1316176.4,91525.73,22881.4325
87,kakaocloud,Kakao Enterprise,South Korea,177804.45,0.0,0.0
88,Virga,Commonwealth Scientific and Industrial Research Organisation (CSIRO),Australia,227479.68,0.0,0.0
89,Santos Dumont,Laboratório Nacional de Computação Científica,"Petrópolis, Brazil",225296.34,0.0,0.0
90,ASPIRE 2A+,National Supercomputing Centre Singapore,Singapore,856517.76,41922.05,41922.05
91,Nurion,Korea Institute of Science and Technology Information,"Seoul, South Korea",5120710.89,330337.59,47191.08428571429
92,THE CRUST 2.5,PTT Exploration and Production Public Company Limited,Thailand,156979.2,0.0,0.0
93,Proxima,PCSS Poznan,"Poznań, Poland",1380144.45,42164.32,42164.32
94,Snellius Phase 3 GPU,SURF,"Amsterdam, Netherlands",544950.56,42648.96,42648.96
95,,Japan Meteorological Agency,Japan,2936880.06,87209.69,29069.896666666667
96,,Japan Meteorological Agency,Japan,2936880.06,87209.69,29069.896666666667
97,NHN CLOUD GWANGJU AI,NHN CLOUD Corporation,"Gwangju, South Korea",76283.85,0.0,0.0
98,Lyapunov,Yandex,Russia,1344268.81,60058.51,12011.702000000001
99,Lem,Wroclaw Centre for Networking and Supercomputing,"Wrocław, Poland",0.0,0.0,0.0
100,HPC4,Eni S.p.A.,"Ferrera Erbognone, Italy",2868506.15,0.0,0.0
101,Tera-1000-2,Commissariat a l'Energie Atomique (CEA),France,1124484.2,213465.06,26683.1325
102,Kuma,Ecole Polytechnique Federale de Lausanne,"Lausanne, Switzerland",78831.31,88100.57,88100.57
103,Christofari Neo,SberCloud,Russia,119762.38,0.0,0.0
104,Carpenter,ERDC DSRC,"Vicksburg, Mississippi, United States",3738768.0,249838.4,124919.2
105,Kestrel CPU,National Renewable Energy Laboratory,"Golden, Colorado, United States",5153941.09,289906.22,144953.11
106,NeXXt AI Factory,Fastweb S.p.A.,Italy,47156.5,0.0,0.0
107,DeepL Ceres,DeepL Datacenter Sweden,Sweden,75259.89,0.0,0.0
108,43,Hessian.AI,"Darmstadt, Germany",591625.45,0.0,0.0
109,,Central Weather Administration,"Taipei, Taiwan",2478161.95,72674.74,36337.37
110,Stampede2,Texas Advanced Computing Center/Univ. of Texas,"Austin, Texas, United States",2341442.88,167058.14,20882.2675
111,Opera Iceland KEF-1 SuperPOD,Opera KEF-1,Iceland,4258.06,0.0,0.0
112,MeluXina - Accelerator Module,LuxProvide,"Bissen, Luxembourg",689187.74,102092.98,25523.245
113,KT DGX SuperPOD,Korea Telecom,"Seongnam, South Korea",127761.1,0.0,0.0
114,Derecho CPU partition,National Center for Atmospheric Research (NCAR),"Cheyenne, Wyoming, United States",5946340.7,227640.34,113820.17
115,Levante,DKRZ - Deutsches Klimarechenzentrum,"Hamburg, Germany",3412802.37,244292.49,81430.83
116,SNL CTS-2 Hops,Sandia National Laboratories,"Albuquerque, New Mexico, United States",108629.61,0.0,0.0
117,Cactus,GDIT/NOAA/WCOSS,"Phoenix, Arizona, United States",3401479.27,401379.61,100344.9025
118,Dogwood,GDIT/NOAA/WCOSS,"Manassas, Virginia, United States",3231809.28,401379.61,80275.92199999999
119,Earth Simulator -SX-Aurora TSUBASA,Japan Agency for Marine-Earth Science and Technology,Japan,4515268.06,0.0,0.0
120,Amazon EC2 Instance Cluster us-east-1a,Descartes Labs,United States,5572523.82,347396.0,57899.333333333336
121,Dardel GPU,KTH - Royal Institute of Technology,"Stockholm, Sweden",45402.29,24456.74,8152.246666666667
122,ROMEO-2025,ROMEO HPC Center - Champagne-Ardenne,France,56670.04,49935.4,49935.4
123,NVIDIA Cambridge-1 DGX SuperPOD,NVIDIA Corporation,United Kingdom,31283.71,654.92,163.73
124,SNL CTS-2 Stout,Sandia National Laboratories,"Albuquerque, New Mexico, United States",3615668.56,283811.0,141905.5
125,SNL/NNSA CTS-2 Amber,Sandia National Laboratories,"Albuquerque, New Mexico, United States",2566374.45,282503.12,94167.70666666667
126,,Research Institute,Japan,113940.77,0.0,0.0
127,DGX SuperPOD,NVIDIA Corporation,United States,111520.18,0.0,0.0
128,,Deutscher Wetterdienst,Germany,2767560.87,0.0,0.0
129,JURECA Data Centric Module,Forschungszentrum Juelich (FZJ),Germany,876710.4,57458.86,14364.715
130,Gadi,National Computational Infrastructure (NCI Australia),"Canberra, Australia",910284.71,16383.93,3276.786
131,Goethe-NHR,Universitaet Frankfurt,"Frankfurt, Germany",445636.39,52598.74,26299.37
132,Aitken,NASA/Ames Research Center/NAS,"Mountain View, California, United States",3197699.24,320853.02,106951.00666666667
133,Taiwania 2,National Center for High Performance Computing,Taiwan,2934309.17,210281.18,30040.16857142857
134,Dragão,Petróleo Brasileiro S.A,Brazil,680964.93,0.0,0.0
135,Raven-GPU,Max-Planck-Gesellschaft MPI/IPP,"Garching, Germany",860504.61,60544.73,15136.1825
136,AIRAWAT - PSAI,Center for Development of Advanced Computing (C-DAC),"Pune, Maharashtra, India",1543755.88,174117.43,87058.715
137,Tuwaiq-1,Saudi Aramco,Saudi Arabia,0.0,0.0,0.0
138,C24,Skoda Auto a.s.,Czechia,2485258.81,211842.31,105921.155
139,AiMOS,Rensselaer Polytechnic Institute Center for Computational Innovations (CCI),"Troy,  New York, United States",1065831.02,73681.39,12280.231666666667
140,CATT,ERDC DSRC,"Vicksburg, Mississippi, United States",2505926.25,211842.31,211842.31
141,Taranis,Meteo France,France,591610.31,189910.69,37982.138
142,LANTA,NSTDA Supercomputer Center (ThaiSC),"Thani, Thailand",1087851.84,52748.27,17582.756666666664
143,Roxy,Government,United States,3171355.02,433063.99,86612.798
144,HoreKa-Green,Karlsruher Institut für Technologie (KIT),"Karlsruhe, Germany",818940.18,46482.57,11620.6425
145,Narwhal,Navy DSRC,"Mississippi, United States",4385370.93,177883.81,35576.762
146,42,Hessian.AI,"Darmstadt, Germany",805267.98,31018.73,15509.365
147,Minerva,Icahn School of Medicine at Mount Sinai,"New York City, New York, United States",355727.97,32804.4,32804.4
148,Plasma Simulator,National Institute for Fusion Science (NIFS),"Toki, Chubu, Japan",5214288.38,0.0,0.0
149,Leonardo-CPU,EuroHPC/CINECA,Italy,2430341.84,1638667.29,819333.645
150,Underhill,Shared Services Canada,Canada,1243418.43,182616.67,60872.223333333335
151,Robert,Shared Services Canada,Canada,1243418.43,182616.67,60872.223333333335
152,Belenos,Meteo France,France,585595.14,189910.69,37982.138
153,alpha ONE,Aleph Alpha,Germany,70118.57,0.0,0.0
154,PupMaya,Government,United States,3084229.88,307637.73,51272.954999999994
155,Isambard-AI phase 1,University of Bristol,"Bristol, United Kingdom",101741.58,19254.28,19254.28
156,Nscale Svartisen,Nscale Glomfjord DC,"Glomfjord, Norway",20397.48,16804.34,16804.34
157,Gautschi AI,Purdue University,"West Lafayette, Indiana, United States",571011.84,14565.62,14565.62
158,Artemis,Group 42,"Abu Dhabi, United Arab Emirates",1806375.07,2017.28,336.2133333333333
159,LLNL/NNSA CTS-2 Bengal,Lawrence Livermore National Laboratory,"Livermore, California, United States",1249426.89,114848.69,57424.345
160,LLNL CTS-2 Dane,Lawrence Livermore National Laboratory,"Livermore, California, United States",1719353.93,158044.9,79022.45
161,,United Kingdom Meteorological Office,United Kingdom,1401510.3,229112.65,25456.96111111111
162,JOLIOT-CURIE ROME,CEA/TGCC-GENCI,"Essonne, France",508105.51,0.0,0.0
163,Gaia,Petróleo Brasileiro S.A,Brazil,414447.65,0.0,0.0
164,Theta,DOE/SC/Argonne National Laboratory,"Lemont, Illinois, United States",2647005.7,296880.53,37110.06625
165,"Karolina, GPU partition","IT4Innovations National Supercomputing Center, VSB-Technical University of Ostrava","Ostrava, Czechia",1048300.02,43157.67,10789.4175
166,,Deutscher Wetterdienst,Germany,2149115.97,0.0,0.0
167,Camphor 3,"Academic Center for Computing and Media Studies (ACCMS),  Kyoto University","Kyoto, Japan",3332653.8,67335.17,33667.585
168,HPCF-AD,ECMWF,Italy,2607732.86,167974.11,55991.369999999995
169,HPCF-AC,ECMWF,Italy,2607732.86,167974.11,55991.369999999995
170,HPCF-AB,ECMWF,Italy,2607732.86,167974.11,55991.369999999995
171,HPCF-AA,ECMWF,Italy,2607732.86,167974.11,55991.369999999995
172,Christofari,SberCloud,Russia,82664.27,0.0,0.0
173,Flow,"Information Technology Center, Nagoya University","Nagoya, Chubu, Japan",1085040.23,43121.01,8624.202000000001
174,MareNostrum,Barcelona Supercomputing Center,"Barcelona, Spain",1418194.94,170892.78,21361.5975
175,SPR-HBM,BP,United States,2570191.57,200106.37,100053.185
176,ONYX,ERDC DSRC,"Vicksburg, Mississippi, United States",4745040.41,208803.13,26100.39125
177,LUMI-C,EuroHPC/CSC,"Kajaani, Finland",647401.0,204012.16,51003.04
178,Genkai Node Group A,"Research Institute for Information Technology, Kyushu University","Fukuoka, Kyushu, Japan",2101722.33,191324.86,191324.86
179,DAIDC,Government,South Korea,82593.04,0.0,0.0
180,JUWELS Module 1,Forschungszentrum Juelich (FZJ),"Juelich, Germany",3106490.12,119783.18,17111.882857142857
181,,Japan Atomic Energy Agency(JAEA)/ National Institutes for Quantum and Radiological Science and Technology(QST),Japan,264887.94,0.0,0.0
182,Honhai Super AI Computing Center 1,HHSAICC1,Taiwan,14834534.4,145343.17,145343.17
183,SQUID - CPU Nodes,Osaka University,"Osaka, Kansai, Japan",3092029.11,149718.09,37429.5225
184,Lise,HLRN at ZIB/Konrad Zuse-Zentrum Berlin,"Berlin, Germany",1568994.35,146790.03,24465.005
185,Kraken-Fregata,"Gdansk University of Technology, CI Task","Gdansk, Poland",548678.11,17049.09,17049.09
186,Pleiades,NASA/Ames Research Center/NAS,"Mountain View, California, United States",7010726.11,123308.76,13700.973333333333
187,Emmy+,HLRN+ at GWDG/University of Göttingen,"Göttingen, Germany",1556212.32,134412.67,26882.534000000003
188,Arka,Indian Institute of Tropical Meteorology,"Pune, Maharashtra, India",6374117.99,276407.34,276407.34
189,Arunika,National Centre for Medium Range Weather Forecasting,"Noida, Uttar Pradesh, India",4945137.73,175265.09,175265.09
190,Narval (GPU),Calcul Québec/Compute Canada,"Montreal, Québec, Canada",76316.42,115541.12,28885.28
191,Sawtooth,Idaho National Laboratory,"Idaho, United States",3070849.54,167535.56,27922.593333333334
192,,Central Weather Administration,"Taipei, Taiwan",1289449.22,36337.37,18168.685
193,UltraViolet,NYU Langone Health,United States,27105.6,0.0,0.0
194,Grete,NHR@Göttingen,"Göttingen, Germany",469328.8,31758.37,10586.123333333333
195,Electra,NASA/Ames Research Center/NAS,"Mountain View, California, United States",2681686.26,166854.36,23836.33714285714
196,Raven,Max-Planck-Gesellschaft MPI/IPP,"Garching, Germany",1739269.27,150112.08,37528.02
197,Snellius Phase 2 CPU,SURF,"Amsterdam, Netherlands",1472640.1,180092.92,90046.46
198,rzVernal,DOE/NNSA/LLNL,"Livermore, California, United States",137828.3,14989.61,4996.536666666667
199,Clementina XXI,Servicio Meteorológico Nacional,Argentina,536647.52,0.0,0.0
200,MAHTI,CSC (Center for Scientific Computing),Finland,569890.56,0.0,0.0
201,NA5,Software Company,United States,2847443.12,192231.66,96115.83
202,NA5A,Software Company,United States,2847443.12,192231.66,96115.83
203,Pangea,Total Exploration Production,France,1468410.77,446310.4,37192.53333333333
204,Berzelius,National Supercomputer Centre (NSC),"Linkoping, Sweden",59287.47,134003.0,33500.75
205,"DiRAC, Tursa",University of Edinburgh,"Edinburgh, United Kingdom",211990.6,50249.48,12562.37
206,TX-GAIA (Green AI Accelerator),MIT Lincoln Laboratory Supercomputing Center,United States,3475324.95,0.0,0.0
207,Dhabi Supercomputer,Technology Innovation Institute (TII),United Arab Emirates,372923.85,0.0,0.0
208,Topaze-gpu,Commissariat a l'Energie Atomique (CEA)/CCRT,"Essonne, France",14861.02,1294.15,323.5375
209,Dardel CPU,KTH - Royal Institute of Technology,"Stockholm, Sweden",155690.52,154786.91,38696.7275
210,Athena,Cyfronet,"Kraków, Poland",863144.52,28002.4,7000.6
211,Cardinal GPU Partition,Ohio Supercomputer Center,"Columbus, Ohio, United States",231544.32,63022.27,63022.27
212,,CUBOX,South Korea,30112.04,0.0,0.0
213,BioHive-1,Recursion,United States,104550.17,1867.79,466.9475
214,Flow Type II subsystem,"Information Technology Center, Nagoya University","Nagoya, Chubu, Japan",1077942.53,178214.3,35642.86
215,Joule 3.0,DOE/National Energy Technology Laboratory,"Morgantown, West Virginia, United States",1274671.1,185133.77,185133.77
216,Eagle,National Renewable Energy Laboratory,"Golden, Colorado, United States",2684344.32,93616.8,13373.828571428572
217,Cheyenne,National Center for Atmospheric Research (NCAR),"Cheyenne, Wyoming, United States",7370614.94,153998.79,17110.97666666667
218,Betzy,UNINETT Sigma2 AS,"Trondheim, Norway",76291.89,110781.24,22156.248
219,Derecho GPU partition,National Center for Atmospheric Research (NCAR),"Cheyenne, Wyoming, United States",721398.4,24575.9,12287.95
220,Tioga,DOE/NNSA/LLNL,"Livermore, California, United States",116065.94,12622.83,4207.61
221,Discoverer,Consortium Petascale Supercomputer Bulgaria,"Sofia, Bulgaria",1549384.7,96237.03,24059.2575
222,JEDI,EuroHPC/FZJ,"Juelich, Germany",153635.45,16548.25,16548.25
223,Jean Zay,CNRS/IDRIS-GENCI,France,210177.35,74534.94,12422.49
224,Wisteria/BDEC-01 (Aquarius),"Information Technology Center, The University of Tokyo","Tokyo, Japan",696049.98,20607.1,5151.775
225,Unaizah-4,Saudi Aramco,Saudi Arabia,0.0,0.0,0.0
226,Atlas,Petróleo Brasileiro S.A,Brazil,394649.47,0.0,0.0
227,ARF ACC,TRUBA,"Ankara, Turkey",246132.8,28917.78,28917.78
228,Pegasus,"Center for Computational Sciences, University of Tsukuba","Tsukuba, Japan",423333.77,93870.2,46935.1
229,Advanced Computing System(PreE),Sugon,China,1358310.18,0.0,0.0
230,CRONOS,EDF,France,433634.08,168545.97,33709.194
231,SNL/NNSA CTS-1 Manzano,Sandia National Laboratories,"Albuquerque, New Mexico, United States",2327777.28,147527.29,29505.458000000002
232,NA7A,Software Company,United States,2200974.6,148588.39,74294.195
233,NA7,Software Company,United States,2200974.6,148588.39,74294.195
234,NA2C,Software Company,United States,2116414.81,172274.3,57424.76666666666
235,NA2B,Software Company,United States,2116414.81,172274.3,57424.76666666666
236,NA2,Software Company,United States,2116414.81,172274.3,86137.15
237,Berzelius2,National Supercomputer Centre (NSC),"Linkoping, Sweden",32608.11,140678.45,70339.225
238,Noctua 2,Universitaet Paderborn - PC2,"Paderborn, Germany",1982903.91,111318.57,37106.19
239,NA6B,Software Company,United States,2112784.59,171978.81,85989.405
240,NA6A,Software Company,United States,2112784.59,171978.81,85989.405
241,NA6,Software Company,United States,2112784.59,171978.81,85989.405
242,,Research Institute,Japan,97255.42,0.0,0.0
243,Alpha,Flatiron Institute - Simons Foundation,United States,20329.2,0.0,0.0
244,Raphael,Flatiron Institute - Simons Foundation,United States,217111.0,0.0,0.0
245,JOLIOT-CURIE SKL,CEA/TGCC-GENCI,"Essonne, France",324465.7,133448.24,16681.03
246,NA12A,Software Company,United States,1986840.37,134132.13,67066.065
247,NA12,Software Company,United States,1986840.37,134132.13,67066.065
248,Abel,Petroleum Geo-Services,United States,4356256.9,136581.12,13658.112
249,Warhawk,Air Force Research Laboratory,United States,1387806.64,157753.87,39438.4675
250,Alex,Universitaet Erlangen - Regionales Rechenzentrum Erlangen,"Erlangen, Germany",408500.03,45216.94,11304.235
251,Raider,Air Force Research Laboratory,United States,43562.57,4768.89,1589.63
252,DGX Saturn V,NVIDIA Corporation,United States,83640.13,0.0,0.0
253,NA9B,Software Company,United States,2122368.36,143281.66,71640.83
254,NA9A,Software Company,United States,2122368.36,143281.66,71640.83
255,NA9,Software Company,United States,2122368.36,143281.66,71640.83
256,NA9Z,Software Company,United States,2122368.36,143281.66,71640.83
257,Deucalion,FCT,"Guimarães, Portugal",258498.56,122801.01,61400.505
258,,ECMWF,United Kingdom,1648495.2,184816.05,20535.116666666665
259,,ECMWF,United Kingdom,1648495.2,184816.05,20535.116666666665
260,NA1,Software Company,United States,2024788.21,136694.0,68347.0
261,Nautilus,Navy DSRC,"Mississippi, United States",222966.53,16430.2,5476.733333333334
262,Spartan GPU Partitions,The University of Melbourne,"Melbourne, Victoria, Australia",74385.72,5219.03,1739.6766666666665
263,Gemini,Petróleo Brasileiro S.A,Brazil,207223.83,0.0,0.0
264,VEGA HPC CPU,IZUM,"Maribor, Slovenia",881595.19,323305.45,80826.3625
265,Delta,NCSA,"Urbana-Champaign, Illinois, United States",527001.6,40146.61,13382.203333333333
266,hotlum,Hewlett Packard Enterprise,France,180710.06,83443.73,27814.576666666664
267,CLAIX-2023 (GPU segment),Universitaet Aachen/RWTH - IT Center,"Aachen, Germany",355523.07,24569.79,24569.79
268,Pratyush,Indian Institute of Tropical Meteorology,"Pune, Maharashtra, India",6979808.78,171564.99,24509.284285714286
269,,SAKURA Internet Inc. / Prunus Solutions Inc.,Japan,111928.14,0.0,0.0
270,LLNL Ruby,Lawrence Livermore National Laboratory,"Livermore, California, United States",789553.8,121199.37,24239.874
271,Orion,Mississippi State University,"Starkville, Mississippi, United States",1835395.2,130804.97,21800.828333333335
272,IARA,SiDi,Brazil,8122.89,0.0,0.0
273,,Shanghai Jiao Tong University,China,1672866.22,92194.82,23048.705
274,Grete Phase 3,NHR@Göttingen,"Göttingen, Germany",181733.1,11474.52,11474.52
275,NA10B,Software Company,United States,1951603.09,131753.25,65876.625
276,NA10A,Software Company,United States,1951603.09,131753.25,65876.625
277,NA10,Software Company,United States,1951603.09,131753.25,65876.625
278,Joule 2.0,DOE/National Energy Technology Laboratory,"Morgantown, West Virginia, United States",224256.0,9960.8,1422.9714285714285
279,Snellius Phase 1 GPU,SURF,"Amsterdam, Netherlands",378481.41,22704.27,7568.09
280,Niagara,SciNet/University of Toronto/Compute Canada,"Toronto, Ontario, Canada",586339.88,151843.97,18980.49625
281,Fritz,Universitaet Erlangen - Regionales Rechenzentrum Erlangen,"Erlangen, Germany",1533775.29,97710.75,24427.6875
282,,Government,United States,3627551.92,0.0,0.0
283,,Government,United States,3627551.92,0.0,0.0
284,Anvil,Purdue University,"West Lafayette, Indiana, United States",2691912.96,91495.31,30498.436666666665
285,NOBZ1,Software Company MBZ,Brazil,426289.02,142768.35,47589.450000000004
286,AIC1,Software Company MIR,Ireland,1642596.71,142768.35,47589.450000000004
287,B1A,Software Company MUS,United States,1428852.26,142768.35,35692.0875
288,Geely Wise Star-Dubhe,Geely Auto Group,China,1601376.22,119578.04,59789.02
289,Altair,PCSS Poznan,"Poznań, Poland",4084171.3,119875.39,23975.078
290,Forerunner 1,National Center for High Performance Computing,Taiwan,2262229.7,104257.1,52128.55
291,ATOS THX.A.B,Atos,France,30450.95,0.0,0.0
292,Unizah-II,Saudi Aramco,Saudi Arabia,2442518.83,212070.48,42414.096000000005
293,Ohtaka,"The Institute for Solid State Physics, The University of Tokyo",Japan,2181430.06,138476.54,27695.308
294,BA1A,Service Provider B,China,2196173.09,126078.39,42026.13
295,CARO,German Aerospace Center,Germany,1245335.06,112429.77,28107.4425
296,davinci-1,Leonardo SpA,Italy,62585.59,0.0,0.0
297,Tenaya,DOE/NNSA/LLNL,"Livermore, California, United States",87049.45,9467.13,3155.7099999999996
298,SEAS H100,Harvard University,"Massachusetts, United States",168219.33,23444.63,23444.63
299,Cedar (GPU),Simon Fraser University/Compute Canada,"Burnaby, British Columbia, Canada",152073.6,45524.02,9104.804
300,Molecular Simulator,Institute for Molecular Science,Japan,1512458.17,76124.1,38062.05
301,ASPIRE 2A (GPU Partition),National Supercomputing Centre Singapore,Singapore,396989.18,19181.19,6393.73
302,NA4,Software Company,United States,1611815.05,131200.33,65600.165
303,NA4A,Software Company,United States,1611815.05,131200.33,65600.165
304,Topaz,ERDC DSRC,"Vicksburg, Mississippi, United States",17589204.0,167657.47,16765.747
305,,Facebook,United States,845839.88,0.0,0.0
306,Topaze-cpu,Commissariat a l'Energie Atomique (CEA)/CCRT,"Essonne, France",171199.0,79051.95,19762.9875
307,Damson,AWE,United Kingdom,985436.93,137149.04,17143.63
308,LLNL/NNSA CTS-1 MAGMA,Lawrence Livermore National Laboratory,"Livermore, California, United States",1411053.79,108739.72,18123.286666666667
309,Mustang,Air Force Research Laboratory,United States,1143081.81,60761.88,8680.26857142857
310,NA13A,Software Company,United States,1653441.51,111624.28,55812.14
311,NA13,Software Company,United States,1653441.51,111624.28,55812.14
312,"Big Red 200, GPU Partition",Indiana University,"Indiana, United States",396989.18,19181.19,4795.2975
313,HPC2,Eni S.p.A.,"Ferrera Erbognone, Italy",2666406.85,0.0,0.0
314,Dream-AI,GIST SCENT,South Korea,53771.51,0.0,0.0
315,Fênix,Petróleo Brasileiro S.A,Brazil,281420.07,0.0,0.0
316,Toubkal,Mohammed VI Polytechnic University - African Supercomputing Centre,Morocco,2793373.1,104518.34,20903.667999999998
317,,Software Company MUS,United States,1270090.9,126905.2,31726.3
318,B5A,Software Company MUS,United States,1270090.9,126905.2,31726.3
319,AID1,Software Company MIR,Ireland,1460085.96,126905.2,42301.73333333333
320,NOJP1,Software Company MJP,Japan,1703593.0,126905.2,42301.73333333333
321,NONY1,Software Company MNY,Norway,66200.37,126905.2,42301.73333333333
322,NO6,Software Company MUS,United States,1270090.9,126905.2,42301.73333333333
323,Lichtenberg II (Phase 1),Technische Universitaet Darmstadt,"Darmstadt, Germany",1574928.86,81421.63,16284.326000000001
324,,Government,United States,15313574.07,408751.25,37159.204545454544
325,CLAIX-2023 (CPU segment),Universitaet Aachen/RWTH - IT Center,"Aachen, Germany",1544000.91,178824.83,178824.83
326,B2G,Software Company MNED,Netherlands,1061627.9,190357.8,63452.6
327,A1C,Software Company MSG,Singapore,1957754.88,190357.8,47589.45
328,A5A,Software Company MUS,United States,1394002.21,190357.8,47589.45
329,A1A,Software Company MUS,United States,1394002.21,190357.8,47589.45
330,A1A,Software Company MUS,United States,1394002.21,190357.8,47589.45
331,NO4,Software Company MUS,United States,1394002.21,190357.8,63452.6
332,NA8B,Software Company,United States,1590033.77,129427.35,64713.675
333,NA8A,Software Company,United States,1590033.77,129427.35,64713.675
334,NA8,Software Company,United States,1590033.77,129427.35,64713.675
335,NA8,Software Company,United States,1590033.77,129427.35,64713.675
336,NA8Z,Software Company,United States,1590033.77,129427.35,129427.35
337,Thunder,Air Force Research Laboratory,United States,11663877.84,0.0,0.0
338,HoreKa-Teal,Karlsruher Institut für Technologie (KIT),"Karlsruhe, Germany",113212.28,10777.42,5388.71
339,IronMan,Dell Technologies HPC & AI Innovation Lab,United States,11616.69,0.0,0.0
340,Komondor,Governmental Information-Technology Development Agency (KIFÜ),"Debrecen, Hungary",187732.55,13077.03,4359.01
341,Lichtenberg II (Phase 2),Technische Universitaet Darmstadt,"Darmstadt, Germany",920306.26,107620.23,53810.115
342,VEGA HPC GPU,IZUM,"Maribor, Slovenia",212527.41,30627.89,7656.9725
343,,Service Provider T,China,2037465.27,137596.91,22932.818333333333
344,Alps,Swiss National Supercomputing Centre (CSCS),Switzerland,183300.9,84404.75,16880.95
345,Helios CPU,Cyfronet,"Kraków, Poland",2235701.97,79743.48,39871.74
346,Medusa,Dell Technologies HPC & AI Innovation Lab,United States,880931.95,23833.96,23833.96
347,Numerical Materials Simulator,National Institute for Materials Science,Japan,2243756.63,88470.55,17694.11
348,Hera,NOAA Environmental Security Computer Center,United States,964184.86,124086.68,20681.11333333333
349,Camphor 2,"Academic Center for Computing and Media Studies (ACCMS),  Kyoto University","Kyoto, Japan",2428464.03,78580.35,8731.150000000001
350,Jean Zay,CNRS/IDRIS-GENCI,France,76428.13,58020.97,9670.161666666667
351,Barnard,"TU Dresden, ZIH",Germany,1222738.25,117709.63,58854.815
352,Palmetto2,Clemson University,"Clemson, South Carolina, United States",200047.56,13713.95,4571.316666666667
353,Mistral,DKRZ - Deutsches Klimarechenzentrum,"Hamburg, Germany",2547276.25,44928.0,4492.8
354,ARF,TRUBA,"Ankara, Turkey",1045834.68,93169.79,46584.895
355,NO3,Software Company MUS,United States,1335918.78,182426.22,60808.74
356,,Service Provider T,China,1973124.26,133251.75,22208.625
357,HHH1,Service Provider T,China,1981703.07,166563.07,41640.7675
358,III1,Service Provider T,China,1958111.36,164580.18,41145.045
359,Tetralith,National Supercomputer Centre (NSC),"Linkoping, Sweden",113295.92,118819.56,16974.222857142857
360,,Volkswagen AG at Green Mountain A/S,Norway,52791.26,82443.45,27481.149999999998
361,JJJ1,Service Provider T,China,1934519.66,162597.28,40649.32
362,,Service Provider T,China,1930230.26,130354.97,21725.828333333335
363,A9A,Software Company MUS,United States,1301068.73,177667.28,44416.82
364,A6A,Software Company MUS,United States,1301068.73,177667.28,44416.82
365,Jean,Army Research Laboratory DoD Supercomputing Resource Center (ARL DSRC),"Maryland, United States",1132212.48,111961.48,22392.296
366,KKK1,Service Provider T,China,1910927.96,160614.39,40153.5975
367,,Central South University,China,1095941.85,101325.87,20265.174
368,LLL1,Service Provider T,China,1887336.25,158631.5,39657.875
369,Henri,Flatiron Institute,United States,106655.69,0.0,0.0
370,,Service Provider K,China,1608525.22,178460.43,44615.1075
371,A8A,Software Company MUS,United States,1277835.36,174494.65,43623.6625
372,A8A,Software Company MUS,United States,1277835.36,174494.65,43623.6625
373,A3A,Software Company MUS,United States,1277835.36,174494.65,43623.6625
374,A14A,Software Company MUS,United States,1277835.36,174494.65,58164.88333333333
375,A14A,Software Company MUS,United States,1277835.36,174494.65,58164.88333333333
376,,Financial Services P,China,2141840.69,212169.63,42433.926
377,MMM1,Service Provider T,China,1863744.55,156648.6,39162.15
378,"Karolina, CPU partition","IT4Innovations National Supercomputing Center, VSB-Technical University of Ostrava","Ostrava, Czechia",1694525.29,59347.09,14836.7725
379,NNN1,Service Provider T,China,1840152.85,154665.71,38666.4275
380,Freeman,ERDC DSRC,"Vicksburg, Mississippi, United States",1890457.06,101879.17,20375.834
381,,"Tohoku University, Institute of Fluid Science",Japan,1008911.4,82957.26,82957.26
382,SuperMUC Phase 2,Leibniz Rechenzentrum,"Garching, Germany",3380002.77,92012.54,9201.253999999999
383,OOO1,Service Provider T,China,1816561.14,152682.82,38170.705
384,,United Kingdom Meteorological Office,United Kingdom,1171262.18,85098.98,9455.442222222222
385,,United Kingdom Meteorological Office,United Kingdom,1171262.18,85098.98,9455.442222222222
386,JFRS-1,"Rokkasho Fusion Institute, National Institutes for Quantum and Radiological Science and Technology",Japan,2264240.0,60806.34,8686.619999999999
387,,Service Provider T,China,1822995.24,123113.03,20518.838333333333
388,Lucia,Cenaero,Belgium,111339.74,13913.3,4637.766666666666
389,,Volkswagen AG at Green Mountain A/S,Norway,45361.38,128263.9,64131.95
390,,Service Provider T,China,1792969.44,150699.92,37674.98
391,Spartan3,Atos,France,142665.84,65876.63,16469.1575
392,ZZ2,Service Provider T,China,1801548.24,152845.44,30569.088
393,,Service Provider T,China,1780101.24,133770.58,22295.096666666665
394,,Government,China,328139.14,0.0,0.0
395,,Service Provider T,China,1769377.74,148717.03,37179.2575
396,VSC-4,Vienna Scientific Cluster,"Vienna, Austria",329521.77,92236.2,15372.699999999999
397,SNL/NNSA CTS-1 Attaway,Sandia National Laboratories,"Albuquerque, New Mexico, United States",1818576.0,106456.56,17742.76
398,ZZ3,Service Provider T,China,1780101.24,151025.85,30205.170000000002
399,,Service Provider T,China,1745786.03,146734.13,36683.5325
400,Arka AI/ML,Indian Institute of Tropical Meteorology,India,21834.24,0.0,0.0
401,ZZ4,Service Provider T,China,1758654.24,149206.26,29841.252
402,,Service Provider T,China,1722194.33,144751.24,36187.81
403,Banting,Shared Services Canada,Canada,383190.15,96317.84,16052.973333333333
404,Hypercluster,Microsoft Research,United States,35721.31,0.0,0.0
405,A14A,Software Company MCA,Canada,470200.25,161804.13,53934.71
406,NO2,Software Company MUS,United States,1184901.88,161804.13,53934.71
407,ZZ5,Service Provider T,China,1737207.23,147386.67,29477.334000000003
408,ZZ6,Service Provider T,China,1698602.63,142768.35,28553.670000000002
409,,Cloud Company,China,3574500.48,396578.74,79315.74799999999
410,Grace,Texas A&M University,"Texas, United States",622310.4,249811.75,49962.35
411,LLNL/NNSA CTS-1 Jade,Lawrence Livermore National Laboratory,"Livermore, California, United States",21666913.92,68239.77,7582.196666666667
412,LLNL CTS-1 Quartz,Lawrence Livermore National Laboratory,"Livermore, California, United States",21666913.92,158173.05,17574.783333333333
413,NEA1,Service Provider NE,China,4289400.58,594868.11,198289.37
414,,Service Provider T,China,1715760.23,115871.09,19311.84833333333
415,,Tsinghua University,China,1318990.68,89230.22,17846.044
416,A7A,Software Company MUS,United States,1161668.51,158631.5,39657.875
417,A7A,Software Company MUS,United States,1161668.51,158631.5,39657.875
418,A1B,Software Company MUS,United States,1161668.51,158631.5,39657.875
419,NO1,Software Company MUS,United States,1161668.51,158631.5,52877.166666666664
420,,Service Provider T,China,1675010.92,140785.45,35196.3625
421,Cedar (CPU),Simon Fraser University/Compute Canada,"Burnaby, British Columbia, Canada",388523.52,254194.93,50838.986
422,Daley,Shared Services Canada,Canada,383190.15,96317.84,16052.973333333333
423,AlphaCentauri,"TU Dresden, ZIH","Dresden, Germany",373532.04,35830.18,8957.545
424,HPC3,Energy Company (A),Italy,472651.58,0.0,0.0
425,,Service Provider T,China,1672866.22,154665.71,30933.142
426,Conesus,University of Rochester - Laboratory for Laser Energetics,United States,990443.41,71746.82,35873.41
427,,Service Provider T,China,1580644.11,132853.88,26570.776
428,,Service Provider K,China,1429800.19,158631.5,39657.875
429,ASPIRE 2A (CPU Partition),National Supercomputing Centre Singapore,Singapore,1174652.93,127284.72,42428.24
430,,Service Provider T,China,1651419.22,138802.56,34700.64
431,Mihir,National Centre for Medium Range Weather Forecasting,"Noida, Uttar Pradesh, India",3820417.02,120139.21,17162.744285714285
432,Spartan2,Atos,France,37421.48,0.0,0.0
433,,Japan Meteorological Agency,Japan,1421922.33,17757.14,8878.57
434,,Japan Meteorological Agency,Japan,1421922.33,17757.14,8878.57
435,PAI-BSystem,China Meteorological Administration,China,2537895.34,0.0,0.0
436,Sol,Arizona State University,"Tempe, Arizona, United States",511593.81,79101.95,39550.975
437,cascade,DOE/SC/Pacific Northwest National Laboratory,United States,3349477.52,88763.25,7396.9375
438,Champollion,Hewlett Packard Enterprise,France,21099.12,7841.04,2613.68
439,Rattler,Dell Technologies HPC & AI Innovation Lab,United States,52275.08,828.26,207.065
440,Adastra 2,Grand Equipement National de Calcul Intensif - Centre Informatique National de l'Enseignement Suprieur (GENCI-CINES),"Montpellier, France",12950.32,7958.41,7958.41
441,HEMUS,Institute of Information and Communication Technologies at the Bulgarian Academy of Sciences,Bulgaria,179054.4,44697.27,22348.635
442,Improv,DOE/SC/Argonne National Laboratory,"Lemont, Illinois, United States",1015459.2,73653.73,36826.865
443,occigen2,Grand Equipement National de Calcul Intensif - Centre Informatique National de l'Enseignement Suprieur (GENCI-CINES),"Montpellier, France",505982.51,114760.89,12751.21
444,Crash1,Automotive Company,Sweden,85547.22,62251.21,20750.403333333332
445,,Service Provider T,China,1509869.0,126905.2,25381.04
446,Excalibur,Army Research Laboratory DoD Supercomputing Resource Center (ARL DSRC),"Maryland, United States",4108874.5,93659.9,8514.536363636364
447,CLAIX (2018),Universitaet Aachen/RWTH - IT Center,"Aachen, Germany",1579608.0,88643.15,12663.307142857142
448,Expanse,UCSD/San Diego Supercomputer Center,"San Diego, California, United States",521151.32,140086.5,28017.3
449,,Manufacturing Industry (O),China,80426.26,0.0,0.0
450,,Manufacturing Industry (O),China,80426.26,0.0,0.0
451,Lomonosov 2,Moscow State University - Research Computing Center,Russia,1559007.73,59701.44,5427.403636363637
452,Kay,Army Research Laboratory DoD Supercomputing Resource Center (ARL DSRC),"Maryland, United States",943837.44,79548.11,15909.622
453,B1,Service Provider T,China,1608525.22,108629.14,18104.856666666667
454,Centennial,US Army Research Laboratory (ARL),United States,2020819.17,102072.7,12759.0875
455,Greene-H100,New York University,"New York City, New York, United States",497657.0,20268.64,20268.64
456,PAI-ASystem,China Meteorological Administration,China,2645130.36,67047.46,8380.9325
457,C1,Service Provider T,China,1587078.21,107180.75,17863.458333333332
458,Big Red 200,Indiana University,"Indiana, United States",978877.44,52752.97,10550.594000000001
459,,DJIT Company,China,3217050.43,356920.87,71384.174
460,D1,Service Provider T,China,1576354.71,106456.56,17742.76
461,,Service Provider T,China,3172369.18,351963.63,70392.726
462,E1,Service Provider T,China,1554907.71,105008.17,17501.361666666668
463,Cannon2-A100,Harvard University,"Massachusetts, United States",182357.69,18059.66,9029.83
464,,Service Provider T,China,1439093.89,120956.52,24191.304
465,,Service Provider T,China,3127687.92,347006.4,69401.28
466,,Central Research Institute of Electric Power Industry/CRIEPI,Japan,698836.7,61856.3,61856.3
467,B2F,Software Company MNED,Netherlands,725445.73,95178.9,23794.725
468,B2E,Software Company MNED,Netherlands,725445.73,95178.9,23794.725
469,B2B,Software Company MNED,Netherlands,725445.73,95178.9,23794.725
470,B2D,Software Company MUS,United States,952568.17,95178.9,23794.725
471,B2C,Software Company MUS,United States,952568.17,95178.9,23794.725
472,B2A,Software Company MUS,United States,952568.17,95178.9,23794.725
473,NOG1,Software Company MGER,Germany,898394.2,95178.9,31726.3
474,NON1,Software Company MNED,Netherlands,725445.73,95178.9,31726.3
475,NOUK1,Software Company MUK,United Kingdom,342035.25,95178.9,31726.3
476,NVIDIA DGX SuperPOD,NVIDIA Corporation,United States,217667.64,0.0,0.0
477,ZZ1,Service Provider T,China,5833584.78,873402.51,174680.502
478,A12A,Software Company MIR,Ireland,1201900.03,142768.35,47589.450000000004
479,A11A,Software Company MIR,Ireland,1201900.03,142768.35,47589.450000000004
480,A17A,Software Company MNY,Norway,54494.21,142768.35,47589.450000000004
481,A17A,Software Company MSW,Switzerland,124125.7,142768.35,47589.450000000004
482,UK2,Software Company MUK,United Kingdom,375404.54,142768.35,47589.450000000004
483,UK1,Software Company MUK,United Kingdom,375404.54,142768.35,47589.450000000004
484,B1B,Software Company MUS,United States,1045501.66,142768.35,35692.0875
485,A10A,Software Company MUS,United States,1045501.66,142768.35,35692.0875
486,A4A,Software Company MUS,United States,1045501.66,142768.35,35692.0875
487,Ares,Cyfronet,"Kraków, Poland",2398526.89,77755.65,19438.9125
488,,Internet Company,China,82570.96,0.0,0.0
489,,Internet Company,China,82570.96,0.0,0.0
490,Baskerville,University of Birmingham,"Birmingham, United Kingdom",104018.34,22452.14,5613.035
491,HoreKa-Blue,Karlsruher Institut für Technologie (KIT),"Karlsruhe, Germany",1128721.84,116336.28,29084.07
492,,Internet Service P,China,71490.01,0.0,0.0
493,,Internet Service P,China,71490.01,0.0,0.0
494,,Internet Service P,China,71490.01,0.0,0.0
495,Makman-3,Saudi Aramco,Saudi Arabia,2314245.67,74233.12,10604.731428571427
496,F1,Service Provider T,China,1501290.2,101387.2,16897.866666666665
497,,Energy Company B,China,0.0,0.0,0.0
498,,Service Provider T,China,3038325.41,337091.93,67418.386
499,VSC-5,Vienna Scientific Cluster,"Vienna, Austria",448399.87,334921.23,111640.40999999999
500,Marlyn,Army Research Laboratory DoD Supercomputing Resource Center (ARL DSRC),"Maryland, United States",605491.2,55925.18,27962.59

